Track selection in Multifunction Radars: Nash and correlated equilibria

We consider a track selection problem for multi-target tracking in a multifunction radar network from a game-theoretic perspective. The problem is formulated as a non-cooperative game. The radars are considered to be players in this game with utilities modeled using a proper tracking accuracy criterion and their strategies are the observed targets whose number is known. Initially, for the problem of coordination, the Nash equilibria are characterized and, in order to find equilibria points, a distributed algorithm based on the best-response dynamics is proposed. Afterwards, the analysis is extended to the case of partial target observability and radar connectivity and heterogeneous interests among radars. The solution concept of correlated equilibria is employed and a distributed algorithm based on the regret-matching is proposed. The proposed algorithms are shown to perform well compared to the centralized approach of significantly higher complexity.

==> Makefile.txt <==
PACKAGE = subfigure
########################################################################
## LaTeX2e Makefile
##
## Update the following defines for your local configuration, 
##
CONTRIB   = /usr/local/lib/texmf/tex/subfigure
##
A2PS      = a2ps
CP        = cp	
DVIPS     = dvips -t letter
GZIP      = gzip
LATEX	  = latex
MAKEINDEX = makeindex
PDFLATEX  = pdflatex
PS2PDF    = ps2pdf
RM        = rm
TAR       = tar
########################################################################
## make [all]         Generates the style (.sty) file, the doc and 
##                      test files (.ps) and cleans up the directory.
## make [un]install 	Install or uninstall the style (.sty) file from
##			  the CONTRIB area.
## make [very]clean	Clean out various auxillary files.  "veryclean"
##			  cleans out more stuff.
########################################################################
## make dvi		Generate the *.dvi version of the documentation.
## make [full]ps	Generate the documentation.  The "fullps" version
##			  adds the change log and the cross-references.
## make idx		Generate the change log and the cross-references
##			  (for fullps -- requires MAKEINDEX).
## make sty		Generate the style (.sty) file.
## make pdf		Generate the *.pdf version of the documentation.
########################################################################
## make test		Runs test program(s).
## make distribtion	Builds a distribution (.tar.gz) file.
########################################################################

all:		pdf test clean

install:	sty
		$(CP) $(PACKAGE).sty $(CONTRIB)
uninstall:	; -$(RM) -f $(CONTRIB)/$(PACKAGE).sty
clean:	        ; -$(RM) -f *.dvi *.log *.aux *.lof *.lot *.lom *.toc 
		-$(RM) -f *.idx *.ind *.glo *.gls *.ilg *.out *~
veryclean:	clean
		-$(RM) -f *.sty *.cls *.ps *.pdf *.gz *pk ltxdoc.cfg

dvi:		$(PACKAGE).dvi
fullps:		dvi idx ps
idx:		$(PACKAGE).ind $(PACKAGE).gls
		$(LATEX) $(PACKAGE).dtx
		$(LATEX) $(PACKAGE).dtx
ps:		$(PACKAGE).ps
sty:		$(PACKAGE).sty
pdf:		fullps
		$(PS2PDF) $(PACKAGE).ps > $(PACKAGE).pdf

test:		test1 test2 test3 test4 test5

distribution:	; mkdir $(PACKAGE)
		$(CP) -p README Makefile $(PACKAGE).pdf $(PACKAGE)
		$(CP) -p $(PACKAGE).dtx $(PACKAGE).ins $(PACKAGE)
		$(CP) -p test*.tex $(PACKAGE)
		$(TAR) -cvf $(PACKAGE).tar ./$(PACKAGE) 
		$(RM) -rf $(PACKAGE)
		$(GZIP) -9 $(PACKAGE).tar

$(PACKAGE).aux:	$(PACKAGE).dtx $(PACKAGE).sty
		$(LATEX) $(PACKAGE).dtx
		$(LATEX) $(PACKAGE).dtx

$(PACKAGE).dvi:	$(PACKAGE).dtx $(PACKAGE).sty $(PACKAGE).aux
		$(LATEX) $(PACKAGE).dtx
		$(LATEX) $(PACKAGE).dtx
		$(LATEX) $(PACKAGE).dtx

$(PACKAGE).glo:	$(PACKAGE).dtx $(PACKAGE).sty
		$(LATEX) $(PACKAGE).dtx

$(PACKAGE).gls:	$(PACKAGE).glo
		-$(MAKEINDEX) -s gglo.ist -o $(PACKAGE).gls $(PACKAGE).glo

$(PACKAGE).idx:	$(PACKAGE).dtx $(PACKAGE).sty
		$(LATEX) $(PACKAGE).dtx

$(PACKAGE).ind:	$(PACKAGE).idx
		-$(MAKEINDEX) -s gind.ist $(PACKAGE).idx

$(PACKAGE).ps:	$(PACKAGE).dvi
		$(DVIPS) -o $(PACKAGE).ps $(PACKAGE).dvi

$(PACKAGE).sty:	$(PACKAGE).dtx $(PACKAGE).ins 
		$(LATEX) $(PACKAGE).ins

test1:		$(PACKAGE).sty
		$(LATEX) test.tex
		$(LATEX) test.tex
		$(LATEX) test.tex
		$(DVIPS) -o test.ps test.dvi

test2:		$(PACKAGE).sty
		$(LATEX) test2.tex
		$(LATEX) test2.tex
		$(DVIPS) -o test2.ps test2.dvi

test3:		$(PACKAGE).sty
		$(LATEX) test3.tex
		$(LATEX) test3.tex
		$(LATEX) test3.tex
		$(DVIPS) -o test3.ps test3.dvi

test4:		$(PACKAGE).sty
		$(PDFLATEX) test4.tex
		$(PDFLATEX) test4.tex
		$(PDFLATEX) test4.tex

test5:		$(PACKAGE).sty
		$(LATEX) test5.tex
		$(LATEX) test5.tex
		$(A2PS) -o test5a.ps test5.log
		$(DVIPS) -o test5b.ps test5.dvi


